The ISTI Rapid Response on Exploring Cloud Computing 2018

This report describes eighteen projects that explored how commercial cloud computing services can be utilized for scientific computation at national laboratories. These demonstrations ranged from deploying proprietary software in a cloud environment to leveraging established cloud-based analytics workflows for processing scientific datasets. By and large, the projects were successful and collectively they suggest that cloud computing can be a valuable computational resource for scientific computation at national laboratories.

==> arxiv_metadata.txt <==
Title: The ISTI Rapid Response on Exploring Cloud Computing 2018

Abstract:


Authors:
Carleton Coffrin
James Arnold
Stephan Eidenbenz

Derek Aberle
John Ambrosiano
Zachary Baker
Sara Brambilla
Michael Brown
K. Nolan Carter
Pinghan Chu
Patrick Conry
Keeley Costigan
Ariane Eberhardt
David M. Fobes
Adam Gausmann
Sean Harris
Donovan Heimer
Marlin Holmes
Bill Junor
Csaba Kiss
Steve Linger
Rodman Linn
Li-Ta Lo
Jonathan MacCarthy
Omar Marcillo
Clay McGinnis
Alexander McQuarters
Eric Michalak
Arvind Mohan
Matt Nelson
Diane Oyen
Nidhi Parikh
Donatella Pasqualini
Aaron s. Pope
Reid Porter
Chris Rawlings
Hannah Reinbolt
Reid Rivenburgh
Phil Romero
Kevin Schoonover
Alexei Skurikhin
Daniel Tauritz
Dima Tretiak
Zhehui Wang
James Wernicke
Brad Wolfe
Phillip Wolfram
Jonathan Woodring

